symQV: Automated Symbolic Verification of Quantum Programs

We present symQV, a symbolic execution framework for writing and verifying quantum computations in the quantum circuit model. symQV can automatically verify that a quantum program complies with a first-order specification. We formally introduce a symbolic quantum program model. This allows to encode the verification problem in an SMT formula, which can then be checked with a delta-complete decision procedure. We also propose an abstraction technique to speed up the verification process. Experimental results show that the abstraction improves symQV's scalability by an order of magnitude to quantum programs with 24 qubits (a 2^24-dimensional state space).

==> rebuttal.txt <==
We thank the reviewers for their feedback. In summary, all reviewers deem the technical content interesting and worth publishing. The concern of the reviewers is exclusively on the presentation side. We understand that expertise in quantum computing cannot be assumed for the FMCAD audience, and we have tried to make the submission self-contained with regards to the necessary background. We are grateful for the concrete feedback how we can improve the presentation. Below we describe the most important changes to incorporate this feedback if the committee decides to accept the submission.

R1:

- We will introduce two alternative representations of qubits.

- We will remove the second example and expand the explanation for the first one, including the SMT formula.

- The parameters to the matrices are the inputs. The parenthesis before Ucx is a typo. 
Qubits b0 and b1 indeed have concrete valuations, as the quantum program model’s set Q can include both symbolic and concrete qubits.
Measurement matrices indicate after which state s_i in the sequence a measurement should be performed (here: to connect s_3 to the s_F state).
We will add these explanations.

- About automation: We modeled all main components necessary to write common quantum programs. Hence the translation is automatic.


R2:

- Coming up with the right specification is an art, just as for common programs. We will discuss this. We also agree that the specification for teleportation is only necessary. We will explicitly include the other specifications.

- In general, the "mapping" heuristics can save a significant amount of variables and thus computation time. We will provide an experimental comparison to clarify this. We will also work out the teleportation example (see R1).

- Yes, all results were UNSAT.


R3:

- We will make the tool publicly available and include a link in the paper.

- symQV is, to our knowledge, the only fully automatic tool that can handle 24 qubits (a 2^24-dimensional state space) for the given class of programs. 

- Yes, \mathcal{C} is the set of complex numbers.

- In short, delta is the error that you allow in the property. For example, you cannot generally prove that x < 4 if x can get very close to 4, but you can prove that x < 4 + delta (and you can make delta very small).

- Table II is split into two "meta columns" and in the left meta column, the simulation is available. It is true that on the right it seems redundant and we can remove this column.

- The 12 labeled encodings are our contribution. They cover all building blocks of standard quantum programs. The SMT encoding is automatically generated using these 12 encodings. We will provide the SMT encoding for our running example.

- dReal is a delta-complete SMT solver that can handle trigonometric functions. In contrast, solvers such as Z3 frequently time out or give up on the trigonometric non-linearities we encounter with our encoding.

- Theorem 3 is really an immediate corollary of over-approximation and delta-satisfiability. But we will expand the proofs to point out the central ideas.


R4:

- We agree that the over-approximations do not always apply, but if they do, they greatly benefit the complexity.

- In general, any quantum program that can be described via gates and measurements can be handled. symQV does not verify hybrid quantum-classical programs. We will clarify this limitation.

- The gate mapping in encoding 2 is okay in situations where the computation of a gate can be directly expressed as a bijection, e.g., for the X gate, where we can swap alpha and beta of the qubit it is applied to.

- We did not include counter-examples because our tool is tailored to verification. Since our quantum program model is complete, falsification is possible in theory; but none of the over-approximation techniques can be used, and our implementation, which relies on a delta relaxation, cannot be used anymore.

- Simulation can be faster for concrete qubit valuations if the state space is finite and not too large, while the SMT solver has to explore an infinite state space. We will add an explanation.

- There is indeed a runtime plateau for delta values of 10^{-7} and below. We will elaborate on this.

